Differentiable High-Order Mesh $r$-Adaptivity

High-order mesh r-adaptivity typically entails minimizing a nonlinear functional using its gradients and, for Newton-based methods, its Hessian. These derivatives can be expensive to derive, must be updated with any changes to the functional, and errors in the derivatives directly impact the convergence of r-adaptivity. Additionally, derivatives of the r-adaptivity operator are required for consistent sensitivity analysis for inverse problems. This work develops a framework for differentiable r-adaptivity based on the Target-Matrix Optimization Paradigm. Given a pointwise functional defining the local mesh-adaptation objective, the proposed framework uses $\partial$FEM to automatically generate pointwise first- and second-order derivatives. These local derivatives are then assembled into a global gradient vector and a Hessian operator through the finite element operator decomposition. The derivative kernels support portable CPU and GPU execution, with partial assembly and tensor sum factorization enabling matrix-free application of the Hessian operator. The framework also provides consistent sensitivities of the r-adaptivity operator through automatically generated mixed derivatives and implicit differentiation of the mesh stationarity equations. Numerical experiments show GPU solve times comparable to those of hand-derived TMOP implementations on a benchmark problem, improvement in r-adaptivity convergence due to accurate computation of the derivatives, and demonstrate the use of mesh sensitivities for material-interface identification in an inverse heat-conduction problem.

==> figures/digital-twin.csv <==
iteration,objective,relative_objective,relative_parameter_error,max_parameter_error,fit_max,theta0,theta1,theta2,theta3
0,7.3626022434090e-03,1.0000000000000e+00,1.0000000000000e+00,4.0000000000000e-01,0.0000000000000e+00,0.0000000000000e+00,0.0000000000000e+00,0.0000000000000e+00,0.0000000000000e+00
1,5.0043441841420e-04,6.7969775069975e-02,2.6650100223900e-01,8.7287125633050e-02,5.3753157691630e-07,1.2712874366950e-02,1.1818951093540e-01,8.5666807053570e-02,4.3328022957340e-01
2,1.1464552660220e-06,1.5571332364835e-04,4.1916400807901e-02,1.6045248519000e-02,5.5303959922700e-07,1.0923303615750e-01,1.8395475148100e-01,1.0658155371240e-01,4.0072167754580e-01
3,1.0749311759560e-08,1.4599881134666e-06,4.3538260462707e-03,1.4135870078000e-03,5.3040415815000e-07,1.0052678879180e-01,2.0072744383390e-01,1.0116848923050e-01,3.9858641299220e-01
4,8.4553461056300e-14,1.1484181578869e-11,1.1643135771835e-03,4.0790412260000e-04,5.2869714950440e-07,1.0029090394640e-01,1.9999379087630e-01,9.9782771293700e-02,3.9959209587740e-01
5,3.4038139892720e-14,4.6231126940466e-12,7.5633235083426e-04,2.6302261280003e-04,5.2852456178250e-07,1.0019052922110e-01,1.9999413966480e-01,9.9857410116010e-02,3.9973697738720e-01
6,1.4355245448490e-14,1.9497515924266e-12,4.9105260837395e-04,1.7079274590004e-04,5.2840726916250e-07,1.0012370400480e-01,1.9999621657090e-01,9.9907468767810e-02,3.9982920725410e-01
7,6.0488889119630e-15,8.2156942776285e-13,3.1869525215949e-04,1.1085890430002e-04,5.2833105446130e-07,1.0008028166470e-01,1.9999755762340e-01,9.9939967854680e-02,3.9988914109570e-01
8,2.5473090760090e-15,3.4597945017189e-13,2.0678271427121e-04,7.1935627800002e-05,5.2828157715010e-07,1.0005208889800e-01,1.9999842080620e-01,9.9961057499980e-02,3.9992806437220e-01
9,1.0722818333990e-15,1.4563897355163e-13,1.3414737597795e-04,4.6669653100018e-05,5.2824946839000e-07,1.0003379144210e-01,1.9999897784410e-01,9.9974740324950e-02,3.9995333034690e-01

